Seed LiveInterpret 2.0: End-to-end Simultaneous Speech-to-speech Translation with Your Voice

Simultaneous Interpretation (SI) represents one of the most daunting frontiers in the translation industry, with product-level automatic systems long plagued by intractable challenges: subpar transcription and translation quality, lack of real-time speech generation, multi-speaker confusion, and translated speech inflation, especially in long-form discourses. In this study, we introduce Seed-LiveInterpret 2.0, an end-to-end SI model that delivers high-fidelity, ultra-low-latency speech-to-speech generation with voice cloning capabilities. As a fully operational product-level solution, Seed-LiveInterpret 2.0 tackles these challenges head-on through our novel duplex speech-to-speech understanding-generating framework. Experimental results demonstrate that through large-scale pretraining and reinforcement learning, the model achieves a significantly better balance between translation accuracy and latency, validated by human interpreters to exceed 70% correctness in complex scenarios. Notably, Seed-LiveInterpret 2.0 outperforms commercial SI solutions by significant margins in translation quality, while slashing the average latency of cloned speech from nearly 10 seconds to a near-real-time 3 seconds, which is around a near 70% reduction that drastically enhances practical usability.

==> please_readme.txt <==
Version 0.9.4

1. arxiv使用latex编译不通过，转换成pdflatex编译
（.cls文件的\pdfoutput=1）
2. 添加了目录功能，paper.tex中的 \tableofcontents
不需要目录注释掉就可以
3. 优化Appendix字体大小




Version 0.9.3

1. 增加了双栏的option


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面\documentclass修改一下

单栏: \documentclass[]{bytedance_seed}, 
%Please prioritize using single-column。

双栏: \documentclass[twocolumn]{bytedance_seed}




Version 0.9.2

1. \citet{}没法使用



如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plainnat}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%



Version 0.9.1

1. 对图表caption新增了单行居中，多行左对齐。
2. 将reference的IEEE style去掉，改为plain，避免风险。
3. citation使用“[1]” ,而不是“ Li etal , 2025”, 和其他大厂模板对齐。


如何快速替换？

1. 替换bytedance_seed.cls文件为最新。
2. 将paper.tex里面
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{ieeenat_fullname}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%

换成
%%%%%%%%%%%%%%%%%%%%%%
\bibliographystyle{plain}
\bibliography{main}
%%%%%%%%%%%%%%%%%%%%%%
